Universal fluctuation-driven eccentricities in proton-proton, proton-nucleus and nucleus-nucleus collisions

We show that the statistics of fluctuation-driven initial-state anisotropies in proton-proton, proton-nucleus and nucleus-nucleus collisions is to a large extent universal. We propose a simple parametrization for the probability distribution of the Fourier coefficient $\varepsilon_n$ in harmonic $n$, which is in good agreement with Monte-Carlo simulations. Our results provide a simple explanation for the 4-particle cumulant of triangular flow measured in Pb-Pb collisions, and for the 4-particle cumulant of elliptic flow recently measured in p-Pb collisions. Both arise as natural consequences of the condition that initial anisotropies are bounded by unity. We argue that the initial rms anisotropy in harmonic $n$ can be directly extracted from the measured ratio $v_n\{4\}/v_n\{2\}$: this gives direct access to a property of the initial density profile from experimental data. We also make quantitative predictions for the small lifting of degeneracy between $v_n\{4\}$, $v_n\{6\}$ and $v_n\{8\}$. If confirmed by future experiments, they will support the picture that long-range correlations observed in p-Pb collisions at the LHC originate from collective flow proportional to the initial anisotropy.

==> epsn_AA.dat <==
# Pb-Pb \epsilon_2:
# <\epsilon_2^2>_{MC-Glb} <\epsilon_2^4>_{MC-Glb} <\epsilon_2^2>_{MC-KLN} <\epsilon_2^4>_{MC-KLN}
0.00000 0.00000 0.00000 0.00000
0.01112 0.00026 0.01053 0.00022
0.02340 0.00100 0.03015 0.00139
0.04134 0.00277 0.05530 0.00413
0.06219 0.00583 0.08273 0.00873
0.08476 0.01040 0.11090 0.01521
0.10809 0.01653 0.13963 0.02370
0.13204 0.02438 0.16790 0.03393
0.15738 0.03441 0.19587 0.04596
0.18360 0.04664 0.22296 0.05953
0.21065 0.06120 0.24931 0.07458
0.24121 0.07987 0.27464 0.09099
0.27713 0.10449 0.29946 0.10886
0.31647 0.13451 0.32401 0.12842
0.36348 0.17420 0.34799 0.14931
0.41891 0.22529 0.37233 0.17229
0.46954 0.27722 0.39777 0.19772
0.50600 0.32060 0.42562 0.22666
0.51794 0.34121 0.45928 0.26308
0.49749 0.33187 0.48119 0.29922
0.86074 0.81574 0.00000 0.00000
# Pb-Pb \epsilon_3:
# <\epsilon_3^2>_{MC-Glb} <\epsilon_3^4>_{MC-Glb} <\epsilon_3^2>_{MC-KLN} <\epsilon_3^4>_{MC-KLN}
0.00000 0.00000 0.00000 0.00000
0.01102 0.00025 0.00877 0.00016
0.01619 0.00052 0.01263 0.00032
0.02209 0.00096 0.01607 0.00051
0.02884 0.00163 0.01959 0.00075
0.03683 0.00265 0.02349 0.00107
0.04627 0.00416 0.02796 0.00151
0.05754 0.00638 0.03307 0.00210
0.07141 0.00970 0.03921 0.00293
0.08766 0.01437 0.04655 0.00410
0.10606 0.02054 0.05519 0.00572
0.12777 0.02891 0.06576 0.00802
0.15237 0.03973 0.07838 0.01126
0.17610 0.05156 0.09334 0.01572
0.19853 0.06452 0.11105 0.02190
0.21837 0.07805 0.13088 0.02981
0.23343 0.08978 0.15135 0.03919
0.23324 0.09037 0.00000 0.00000
0.23115 0.08966 0.00000 0.00000
0.27990 0.14260 0.00000 0.00000
0.15519 0.09957 0.00000 0.00000


==> epsn_pA.dat <==
# p-Pb \epsilon_2:
# <\epsilon_2^2>_{pointlike} <\epsilon_2^4>_{pointlike} <\epsilon_2^2>_{full} <\epsilon_2^4>_{full}
1.00000 1.00000 0.53360 0.37544
0.64527 0.50823 0.50136 0.32293
0.48638 0.31827 0.43565 0.25310
0.40109 0.22850 0.37726 0.19864
0.34392 0.17462 0.33086 0.15804
0.30076 0.13796 0.29285 0.12801
0.26648 0.11111 0.26209 0.10501
0.23872 0.09152 0.23855 0.08891
0.20435 0.06913 0.20815 0.06957
0.17770 0.05343 0.18497 0.05611
0.15720 0.04269 0.16876 0.04749
0.13622 0.03264 0.15054 0.03848
0.11969 0.02548 0.13718 0.03239
0.11009 0.02183 0.12807 0.02854
0.10183 0.01887 0.11925 0.02481
0.09219 0.01552 0.10888 0.02082
0.08526 0.01374 0.10156 0.01851
# p-Pb \epsilon_3:
# <\epsilon_3^2>_{pointlike} <\epsilon_3^4>_{pointlike} <\epsilon_3^2>_{full} <\epsilon_3^4>_{full}
0.00000 0.00000 0.42405 0.26211
0.43324 0.25204 0.42492 0.24527
0.42308 0.24998 0.37744 0.19805
0.39265 0.21849 0.33182 0.15873
0.36489 0.19197 0.29348 0.12784
0.33611 0.16651 0.26152 0.10437
0.30850 0.14312 0.23823 0.08803
0.28486 0.12442 0.21867 0.07565
0.25436 0.10183 0.19506 0.06139
0.22887 0.08413 0.17862 0.05202
0.20837 0.07085 0.16420 0.04476
0.18554 0.05743 0.15060 0.03829
0.16734 0.04743 0.14023 0.03342
0.15511 0.04090 0.13329 0.03043
0.14593 0.03699 0.12455 0.02702
0.13419 0.03159 0.12162 0.02592
0.12021 0.02539 0.10942 0.02125


==> epsn_pp.dat <==
# pp \epsilon_2:
# \espilon_2{2} \epsilon_2{4}
0.00000 0.00000
0.69536 0.63609
0.59020 0.51106
0.53178 0.44191
0.49348 0.40108
0.46357 0.36656
0.44464 0.34544
0.42771 0.33561
0.42482 0.31534
0.39987 0.27322
0.37877 0.32484
0.37821 0.32627
0.33080 0.36556
0.22080 0.30277

